Revisiting implicit variables in mathematical optimization: simplified modeling and a numerical evidence

Implicit variables of an optimization problem are used to model variationally challenging feasibility conditions in a tractable way while not entering the objective function. Hence, it is a standard approach to treat implicit variables as explicit ones. Recently, it has been shown in terms of a comparatively complex model problem that this approach, generally, is theoretically disadvantageous as the surrogate problem typically suffers from the presence of artificial stationary points and the need for stronger constraint qualifications. The purpose of the present paper is twofold. First, it introduces a much simpler and easier accessible model problem which can be used to recapitulate and even broaden the aforementioned findings. Indeed, we will extend the analysis to two more classes of stationary points and the associated constraint qualifications. These theoretical results are accompanied by illustrative examples from cardinality-constrained, vanishing-constrained, and bilevel optimization. Second, the present paper illustrates, in terms of cardinality-constrained portfolio optimization problems, that treating implicit variables as explicit ones may also be disadvantageous from a numerical point of view.

==> portfolio_alm_inner_iter.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	    293	    230	    763
orl200-05-b 	    237	    265	    482
orl200-05-c 	    280	    220	    554
orl200-05-d 	   1252	    769	    952
orl200-05-e 	    722	   1394	   1173
orl200-05-f 	   1480	   1161	    773
orl200-05-g 	    293	    214	    495
orl200-05-h 	    374	    270	    484
orl200-05-i 	    281	    257	    488
orl200-05-j 	    754	    234	    503
orl200-005-a	    352	    225	    221
orl200-005-b	    277	    269	    198
orl200-005-c	    312	    231	    194
orl200-005-d	    456	    268	    196
orl200-005-e	    319	    239	    181
orl200-005-f	    391	    211	    205
orl200-005-g	    303	    249	    458
orl200-005-h	   1130	    255	    246
orl200-005-i	    216	    320	    243
orl200-005-j	    397	    245	    202
pard200\_a   	    254	   1044	    302
pard200\_b   	    523	   1395	    808
pard200\_c   	    785	    796	   1478
pard200\_d   	    796	   1113	   1273
pard200\_e   	    210	    442	    307
pard200\_f   	    215	    865	    325
pard200\_g   	   1091	    793	    546
pard200\_h   	    229	    510	    272
pard200\_i   	    493	    479	    294
pard200\_j   	    200	    490	    309


==> portfolio_alm_outer_iter.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	 17	 12	 35
orl200-05-b 	 17	 12	 37
orl200-05-c 	 19	 12	 36
orl200-05-d 	 21	 16	 34
orl200-05-e 	 20	 19	 35
orl200-05-f 	 29	 21	 35
orl200-05-g 	 18	 12	 36
orl200-05-h 	 17	 11	 36
orl200-05-i 	 17	 12	 35
orl200-05-j 	 23	 12	 36
orl200-005-a	 22	 14	 10
orl200-005-b	 22	 14	 10
orl200-005-c	 21	 14	 10
orl200-005-d	 23	 14	 10
orl200-005-e	 22	 14	 10
orl200-005-f	 23	 14	 10
orl200-005-g	 21	 14	 16
orl200-005-h	 26	 14	 12
orl200-005-i	 21	 14	 10
orl200-005-j	 23	 14	 10
pard200\_a   	 11	 34	 18
pard200\_b   	 16	 30	 21
pard200\_c   	 19	 28	 20
pard200\_d   	 17	 28	 22
pard200\_e   	 11	 28	 18
pard200\_f   	 11	 30	 18
pard200\_g   	 17	 28	 20
pard200\_h   	 11	 28	 18
pard200\_i   	 17	 28	 18
pard200\_j   	 11	 29	 18


==> portfolio_alm_pp.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	            100	            100	             10
orl200-05-b 	            100	            100	             10
orl200-05-c 	            100	            100	             10
orl200-05-d 	      100000000	       10000000	       10000000
orl200-05-e 	      100000000	      100000000	       10000000
orl200-05-f 	      100000000	      100000000	       10000000
orl200-05-g 	            100	            100	             10
orl200-05-h 	            100	            100	             10
orl200-05-i 	            100	            100	             10
orl200-05-j 	      100000000	            100	             10
orl200-005-a	            100	            100	            100
orl200-005-b	            100	            100	            100
orl200-005-c	            100	            100	            100
orl200-005-d	            100	            100	            100
orl200-005-e	            100	            100	            100
orl200-005-f	            100	            100	            100
orl200-005-g	            100	            100	       10000000
orl200-005-h	      100000000	            100	           1000
orl200-005-i	            100	            100	            100
orl200-005-j	            100	            100	            100
pard200\_a   	           1000	      100000000	           1000
pard200\_b   	      100000000	      100000000	       10000000
pard200\_c   	      100000000	       10000000	       10000000
pard200\_d   	      100000000	      100000000	       10000000
pard200\_e   	           1000	            100	            100
pard200\_f   	           1000	            100	            100
pard200\_g   	     1000000000	      100000000	       10000000
pard200\_h   	           1000	            100	            100
pard200\_i   	      100000000	            100	            100
pard200\_j   	           1000	            100	            100


==> portfolio_alm_ref_inner_iter.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	    138	    110	    102
orl200-05-b 	    129	    136	     96
orl200-05-c 	    139	     98	    263
orl200-05-d 	   5064	 140385	 115018
orl200-05-e 	   5955	 113035	  12344
orl200-05-f 	   9389	   2063	   4709
orl200-05-g 	    157	    109	    105
orl200-05-h 	    403	    117	    252
orl200-05-i 	    381	    113	    295
orl200-05-j 	    189	    365	    305
orl200-005-a	    191	    135	    113
orl200-005-b	    186	    140	    113
orl200-005-c	    202	    450	    368
orl200-005-d	    202	    135	    113
orl200-005-e	    193	    135	    110
orl200-005-f	    174	    138	    111
orl200-005-g	    300	    463	    308
orl200-005-h	    171	    243	    283
orl200-005-i	    142	    125	    109
orl200-005-j	    151	    126	    112
pard200\_a   	    130	    244	    165
pard200\_b   	   2586	  12096	  44178
pard200\_c   	 104319	 138299	 120698
pard200\_d   	 115683	   2710	   9110
pard200\_e   	    121	    266	    177
pard200\_f   	    117	    237	    175
pard200\_g   	   6312	  16983	   8919
pard200\_h   	    129	    264	    166
pard200\_i   	    141	    280	    172
pard200\_j   	    132	    249	    168


==> portfolio_alm_ref_outer_iter.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	 21	 14	 10
orl200-05-b 	 22	 14	 10
orl200-05-c 	 19	 13	 40
orl200-05-d 	 27	 20	 20
orl200-05-e 	 31	 19	 22
orl200-05-f 	 32	 21	 37
orl200-05-g 	 19	 13	 10
orl200-05-h 	 28	 13	 39
orl200-05-i 	 24	 13	 42
orl200-05-j 	 22	 20	 16
orl200-005-a	 24	 16	 11
orl200-005-b	 28	 17	 11
orl200-005-c	 24	 24	 18
orl200-005-d	 25	 16	 11
orl200-005-e	 24	 16	 11
orl200-005-f	 28	 17	 11
orl200-005-g	 30	 23	 17
orl200-005-h	 23	 21	 16
orl200-005-i	 23	 15	 11
orl200-005-j	 23	 16	 11
pard200\_a   	 13	 30	 21
pard200\_b   	 23	 32	 28
pard200\_c   	 19	 33	 25
pard200\_d   	 22	 34	 26
pard200\_e   	 12	 35	 20
pard200\_f   	 13	 37	 21
pard200\_g   	 22	 35	 29
pard200\_h   	 13	 34	 20
pard200\_i   	 13	 34	 20
pard200\_j   	 13	 33	 20


==> portfolio_alm_ref_pp.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	            100	            100	            100
orl200-05-b 	            100	            100	            100
orl200-05-c 	            100	            100	             10
orl200-05-d 	1000000000000000	   100000000000	      100000000
orl200-05-e 	1000000000000000	      100000000	       10000000
orl200-05-f 	10000000000000000	       10000000	       10000000
orl200-05-g 	            100	            100	            100
orl200-05-h 	       10000000	            100	             10
orl200-05-i 	      100000000	            100	             10
orl200-05-j 	          10000	       10000000	       10000000
orl200-005-a	            100	            100	            100
orl200-005-b	            100	            100	            100
orl200-005-c	           1000	       10000000	       10000000
orl200-005-d	            100	            100	            100
orl200-005-e	            100	            100	            100
orl200-005-f	          10000	           1000	            100
orl200-005-g	      100000000	       10000000	       10000000
orl200-005-h	            100	       10000000	       10000000
orl200-005-i	            100	            100	            100
orl200-005-j	            100	            100	            100
pard200\_a   	           1000	           1000	            100
pard200\_b   	1000000000000000	      100000000	      100000000
pard200\_c   	  1000000000000	   100000000000	      100000000
pard200\_d   	   100000000000	      100000000	      100000000
pard200\_e   	           1000	            100	            100
pard200\_f   	           1000	            100	            100
pard200\_g   	1000000000000000	     1000000000	      100000000
pard200\_h   	           1000	            100	            100
pard200\_i   	           1000	            100	            100
pard200\_j   	           1000	            100	            100


==> portfolio_alm_ref_val.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	 77.2244275991707525	 41.6863611662827367	 20.9950319218137018
orl200-05-b 	 82.7678431203458160	 40.5495616518662416	 20.7634683378241149
orl200-05-c 	 66.3637872875227401	 34.6371465588516259	 18.9859948221093724
orl200-05-d 	  0.0000000000000000	  0.0000000000000000	102.7502234127945542
orl200-05-e 	  0.0000000000000000	  0.0000000000000000	 57.2694836141455283
orl200-05-f 	  0.0000000000000000	 59.9066901829592666	 31.3885954449345768
orl200-05-g 	 68.4849513327432646	 36.5354774260567225	 20.2165707898621747
orl200-05-h 	 80.6483562059684402	 35.3594078062442563	 18.2899901357433059
orl200-05-i 	 76.5672442910102831	 36.2400974381842502	 19.8562995855896105
orl200-05-j 	 74.3166014913081199	 40.1096871800415045	 22.4417046352494225
orl200-005-a	 93.9920256988301901	 51.2878564325230784	 28.0275302711568806
orl200-005-b	118.5732370718194488	 56.9598023645689935	 29.1255492645262208
orl200-005-c	105.7438423640577838	 59.7832720854417090	 33.3705716825827707
orl200-005-d	 98.3548877572100935	 52.3302715971872772	 28.6078482372975316
orl200-005-e	 94.5612775836952011	 50.3952865877645024	 28.0326220537580184
orl200-005-f	110.4708554253140278	 54.1408290929880849	 27.6431786142900080
orl200-005-g	167.9479467400492467	 59.9300850003270398	 27.6880968784306702
orl200-005-h	 91.2563681922847536	 49.4405355640058275	 27.1276092680143535
orl200-005-i	 91.8152869041371531	 47.5180971558232272	 26.0172460375681780
orl200-005-j	 91.3591452595891127	 50.1899810080159696	 26.8908209661956263
pard200\_a   	294.9267310257603754	146.8141465192848614	 76.9198915606077378
pard200\_b   	  0.0000000000000000	310.8054040281543280	165.6959132101647754
pard200\_c   	  0.0000000000000000	  0.0000000000000000	217.0343584758016391
pard200\_d   	  0.0000000000000000	235.8121835902600196	150.5281043414177020
pard200\_e   	280.0492597366359746	151.5464011725088653	 72.5021840851637620
pard200\_f   	337.8239183593502730	162.4976948525556963	 77.4376837752835741
pard200\_g   	  0.0000000000000000	482.7468295599348949	136.2790100462385112
pard200\_h   	291.0972066509553997	146.3492264568937458	 75.0342979306731763
pard200\_i   	300.4243737321426124	149.9870063296505691	 74.6595257551693123
pard200\_j   	293.9764730154709582	140.8994536815707761	 73.0219118242490595


==> portfolio_alm_val.txt <==
Name of problem	kappa 5	kappa 10	kappa 20
orl200-05-a 	 59.7840439371103471	 29.8054715233731713	 16.5321768586771753
orl200-05-b 	 55.6419552268939057	 31.6647082984770734	 17.1650436535510948
orl200-05-c 	 68.1488257949502128	 32.9106677013731286	 16.8438929699036422
orl200-05-d 	 78.4944934210231082	 33.7003722132980386	 18.3915035514875811
orl200-05-e 	 66.5242243104255806	 34.3321113995132876	 20.6689561630768566
orl200-05-f 	 63.2163110737251799	 31.3799935283171187	 18.1312954595549556
orl200-05-g 	 60.5882479142815171	 32.0513483832112485	 17.1185486847580108
orl200-05-h 	 56.1403344082077638	 29.2189151774995857	 16.6696242431194150
orl200-05-i 	 57.9557304985880748	 29.8751429019971084	 16.4893493527770723
orl200-05-j 	 60.8487188391618687	 31.5471697601709380	 17.0431856018565711
orl200-005-a	 86.3966264516930096	 41.3829887928443725	 22.8028521111943334
orl200-005-b	 81.7346013210296718	 40.4261220863768358	 22.7784328100921201
orl200-005-c	 78.3697287669901357	 42.2916306347200930	 23.1263893427918674
orl200-005-d	 91.8771267373300162	 44.1811669472034509	 24.3594511434037457
orl200-005-e	 84.7930513021667025	 43.2818798950214827	 22.5726207197738837
orl200-005-f	 88.2260562252828464	 40.9941024625261932	 23.1074292245255535
orl200-005-g	 77.3179639173732198	 42.1007517137574112	 22.5329303922275770
orl200-005-h	 92.3875564624075309	 43.5441638034948895	 24.0024914977497161
orl200-005-i	 78.0460717973731306	 42.8444678699333821	 23.1134602137457570
orl200-005-j	 88.2302929607721182	 43.2909599742006961	 23.6032189384457851
pard200\_a   	231.4650704738434683	121.1644116084378879	 62.6876191891337129
pard200\_b   	269.5721484115061344	130.1607027291169629	 67.9479895309931266
pard200\_c   	239.6376405639455811	120.9724803616164337	 69.4104753673922801
pard200\_d   	274.0869772779444702	138.5228427415755164	 70.5468562124605967
pard200\_e   	236.1981492880478299	116.1984358659725984	 61.0330023809003279
pard200\_f   	210.4032084149530988	126.5594000865342252	 61.7292020631117282
pard200\_g   	319.2322489732625854	137.3781166185142411	 67.1102502120636473
pard200\_h   	239.5782972376786688	115.3010561358888140	 62.4314920598484520
pard200\_i   	227.4450086672246130	117.0660734908978640	 63.7188052707295967
pard200\_j   	225.4349985356972184	123.5144568106157124	 62.5054705183680355

